DeepSense: Enabling Carrier Sense in Low-Power Wide Area Networks Using Deep Learning

The last few years have seen the proliferation of low-power wide area networks like LoRa, Sigfox and 802.11ah, each of which use a different and sometimes proprietary coding and modulation scheme, work below the noise floor and operate on the same frequency band. We introduce DeepSense, which is the first carrier sense mechanism that enables random access and coexistence for low-power wide area networks even when signals are below the noise floor. Our key insight is that any communication protocol that operates below the noise floor has to use coding at the physical layer. We show that neural networks can be used as a general algorithmic framework that can learn the coding mechanisms being employed by such protocols to identify signals that are hidden within noise. Our evaluation shows that DeepSense performs carrier sense across 26 different LPWAN protocols and configurations below the noise floor and can operate in the presence of frequency shifts as well as concurrent transmissions. Beyond carrier sense, we also show that DeepSense can support multi bit-rate LoRa networks by classifying between 21 different LoRa configurations and flexibly adapting bitrates based on signal strength. In a deployment of a multi-rate LoRa network, DeepSense improves bit rate by 4x for nearby devices and provides a 1.7x increase in the number of locations that can connect to the campus-wide network.

==> figs/bar.txt <==
"1"	37.5	9.38
" "	37.5	9.38
" "	37.5	9.38
" "	37.5	9.38
5	37.5	9.38
" "	37.5	9.38
" "	37.5	9.38
" "	37.5	9.38
" "	37.5	9.38
10	37.5	9.38
" "	37.5	9.38
" "	37.5	9.38
" "	37.5	9.38
" "	21.8	9.38
15	21.8	9.38
" "	37.5	9.38
" "	37.5	9.38
" "	37.5	9.38
" "	7.03	0
20	3.90	0
" "	1.1	0
" "	1.1	0
" "	1.1	0
" "	1.1	0
25	2.1	0
" "	2.1	0
" "	2.1	0
" "	7.0	0
" "	2.1	0
30	2.1	0


"1"	37.5	9.38
" "	37.5	9.38
"3"	37.5	9.38
" "	37.5	9.38
"5"	37.5	9.38
" "	37.5	9.38
"7"	37.5	9.38
" "	37.5	9.38
"9"	37.5	9.38
" "	37.5	9.38
"11"	37.5	9.38
" "	37.5	9.38
"13"	37.5	9.38
" "	21.8	9.38
"15"	21.8	9.38
" "	37.5	9.38
"17"	37.5	9.38
" "	37.5	9.38
"19"	7.03	0
" "	3.90	0
"21"	1.1	0
" "	1.1	0
"23"	1.1	0
" "	1.1	0
"25"	2.1	0
" "	2.1	0
"27"	2.1	0
" "	7.0	0
"29"	2.1	0
" "	2.1	0

==> figs/baseline.txt <==
5	0.98	0.9995	1	1	1	1	1
4	0.97	0.999004	1	1	1	1	1
3	0.96	0.99751	1	1	1	1	1
2	0.934014	0.997012	1	1	1	1	1
1	0.901394	0.994024	1	1	1	1	1
0	0.85	0.991534	1	1	1	1	1
-1	0.78	0.986056	1	1	1	1	1
-2	0.71	0.981574	0.999067	1	1	1	1
-3	0.64	0.951942	0.995336	1	1	1	1
-4	0.56	0.911853	0.991915	1	1	1	1
-5	0.5245	0.848108	0.987562	0.999067	1	1	1
-6	0.513944	0.771414	0.978234	0.995336	1	1	1
-7	0.505229	0.679781	0.959577	0.991915	1	1	1
-8	0.500996	0.60508	0.921642	0.987562	1	1	1
-9	0.500249	0.55005	0.824938	0.978234	1	1	1
-10	0.500249	0.520418	0.720771	0.959577	1	1	1
-11	0.5	0.506474	0.60199	0.921642	1	1	1
-12	0.5	0.501992	0.543843	0.824938	0.994431	1	1
-13	0.5	0.500498	0.516791	0.720771	0.971535	1	1
-14	0.5	0.500249	0.50653	0.60199	0.889851	1	1
-15	0.5	0.500249	0.502488	0.543843	0.73948	1	1
-16	0.5	0.5	0.500933	0.516791	0.62005	0.998762	1
-17	0.5	0.5	0.500311	0.50653	0.548267	0.977723	1
-18	0.5	0.5	0.5	0.502488	0.514851	0.910272	0.998775
-19	0.5	0.5	0.5	0.500933	0.506127	0.767946	0.987745
-20	0.5	0.5	0.5	0.500311	0.503676	0.651961	0.93
-21	0.5	0.5	0.5	0.5	0.5	0.560049	0.796569
-22	0.5	0.5	0.5	0.5	0.5	0.517157	0.671569
-23	0.5	0.5	0.5	0.5	0.5	0.503676	0.567402
-24	0.5	0.5	0.5	0.5	0.5	0.502451	0.523284
-25	0.5	0.5	0.5	0.5	0.5	0.5	0.508578
-26	0.5	0.5	0.5	0.5	0.5	0.5	0.501225
-27	0.5	0.5	0.5	0.5	0.5	0.5	0.5
-28	0.5	0.5	0.5	0.5	0.5	0.5	0.5
-29	0.5	0.5	0.5	0.5	0.5	0.5	0.5
-30	0.5	0.5	0.5	0.5	0.5	0.5	0.5

==> figs/config.txt <==
5	1.00	1.00	1.00
4	1.00	1.00	1.00
3	1.00	1.00	1.00
2	1.00	1.00	1.00
1	1.00	1.00	1.00
0	1.00	1.00	1.00
-1	0.98	1.00	1.00
-2	0.97	0.98	0.98
-3	0.94	0.98	0.98
-4	0.90	0.97	0.97
-5	0.95	0.95	0.96
-6	0.92	0.95	0.94
-7	0.91	0.95	0.94
-8	0.89	0.91	0.91
-9	0.87	0.91	0.91
-10	0.84	0.89	0.90
-11	0.76	0.82	0.83
-12	0.67	0.78	0.80
-13	0.38	0.54	0.56
-14	0.33	0.47	0.51
-15	0.27	0.42	0.46
-16	0.21	0.35	0.42
-17	0.16	0.30	0.38
-18	0.06	0.23	0.33
-19	0.06	0.24	0.29
-20	0.05	0.19	0.26

==> figs/cs.txt <==
5	1	1	1	1	1	1	1
4	1	1	1	1	1	1	1
3	1	1	1	1	1	1	1
2	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1
-1	1	1	1	1	1	1	1
-2	1	1	1	1	1	1	1
-3	1	1	1	1	1	1	1
-4	1	1	1	1	1	1	1
-5	1	0.99	0.99	0.99	0.99	0.99	0.99
-6	1	0.98	1	0.99	0.99	0.99	0.99
-7	0.98	0.98	0.99	0.98	0.99	0.99	0.99
-8	0.94	0.97	0.98	0.95	0.99	0.99	0.99
-9	0.87	0.88	0.95	0.94	0.96	0.99	0.95
-10	0.78	0.85	0.9	0.88	0.96	0.99	0.93
-11	0.73	0.68	0.83	0.79	0.85	0.95	0.88
-12	0.65	0.64	0.74	0.73	0.83	0.89	0.8
-13	0.57	0.61	0.62	0.63	0.76	0.81	0.74
-14	0.56	0.58	0.58	0.56	0.67	0.66	0.69
-15	0.53	0.56	0.55	0.56	0.59	0.66	0.66
-16	0.52	0.52	0.55	0.52	0.58	0.61	0.58
-17	0.51	0.54	0.52	0.52	0.53	0.57	0.6
-18	0.52	0.52	0.52	0.52	0.52	0.53	0.54
-19	0.51	0.5	0.52	0.52	0.51	0.54	0.54
-20	0.51	0.52	0.5	0.5	0.5	0.5	0.54


5	1	1	1	1	1	1	1
4	1	1	1	1	1	1	1
3	0.99	1	1	1	1	1	1
2	0.97	1	1	1	1	1	1
1	0.93	1	1	1	1	1	1
0	0.86	0.98	0.99	1	1	1	1
-1	0.75	0.98	0.99	1	1	1	1
-2	0.77	0.95	0.96	1	1	1	1
-3	0.65	0.8	0.88	1	1	1	1
-4	0.61	0.75	0.75	0.99	1	1	1
-5	0.56	0.68	0.73	0.99	1	1	1
-6	0.54	0.64	0.64	0.93	1	1	1
-7	0.53	0.59	0.59	0.83	1	1	1
-8	0.54	0.56	0.54	0.75	0.97	0.97	0.98
-9	0.53	0.53	0.53	0.63	0.96	0.93	0.94
-10	0.54	0.56	0.53	0.59	0.83	0.92	0.83
-11	0.52	0.54	0.52	0.57	0.8	0.79	0.76
-12	0.51	0.56	0.54	0.54	0.64	0.73	0.7
-13	0.52	0.54	0.53	0.56	0.61	0.67	0.7
-14	0.52	0.53	0.53	0.54	0.57	0.59	0.59
-15	0.53	0.51	0.52	0.53	0.57	0.57	0.56
-16	0.52	0.54	0.51	0.53	0.56	0.54	0.56
-17	0.5	0.52	0.53	0.54	0.54	0.52	0.52
-18	0.52	0.51	0.53	0.52	0.55	0.53	0.53
-19	0.53	0.51	0.5	0.52	0.53	0.52	0.52
-20	0.52	0.53	0.52	0.53	0.55	0.52	0.53


5	0.99	0.99	0.99	0.99	0.99	0.99	0.99
4	0.99	0.99	0.99	0.99	0.99	0.99	0.99
3	0.99	0.99	0.99	0.99	0.99	0.99	0.99
2	0.99	0.99	0.99	0.99	0.99	0.99	0.99
1	0.97	0.99	0.99	0.99	0.98	0.99	0.98
0	0.99	0.99	0.99	0.99	0.96	0.99	0.97
-1	0.99	0.99	0.98	0.96	0.99	0.99	0.98
-2	0.99	0.98	0.98	0.99	0.98	0.99	0.99
-3	0.97	0.97	0.96	0.95	0.98	0.99	0.93
-4	0.94	0.96	0.98	0.95	0.98	0.99	0.95
-5	0.96	0.94	0.97	0.95	0.99	0.99	0.89
-6	0.92	0.95	0.97	0.96	0.94	0.99	0.92
-7	0.94	0.96	0.95	0.95	0.94	0.99	0.89
-8	0.88	0.95	0.92	0.92	0.9	0.91	0.9
-9	0.8	0.94	0.88	0.87	0.91	0.93	0.87
-10	0.8	0.79	0.81	0.85	0.94	0.91	0.83
-11	0.72	0.74	0.82	0.82	0.91	0.88	0.85
-12	0.67	0.67	0.73	0.72	0.86	0.88	0.79
-13	0.63	0.64	0.69	0.7	0.82	0.84	0.73
-14	0.58	0.62	0.63	0.61	0.79	0.82	0.7
-15	0.58	0.61	0.61	0.59	0.69	0.73	0.69
-16	0.56	0.59	0.58	0.61	0.7	0.72	0.64
-17	0.56	0.56	0.59	0.55	0.62	0.67	0.59
-18	0.55	0.57	0.54	0.56	0.61	0.62	0.63
-19	0.51	0.51	0.52	0.51	0.54	0.55	0.54
-20	0.52	0.53	0.5	0.51	0.52	0.53	0.52


5	0.99	0.99	0.99	0.99	0.99	0.99	0.99
4	0.99	0.99	0.99	0.99	0.99	0.99	0.99
3	0.99	0.99	0.99	0.99	0.99	0.99	0.99
2	0.99	0.99	0.99	0.99	0.99	0.99	0.99
1	0.99	0.99	0.99	0.99	0.99	0.99	0.99
0	0.99	0.99	0.99	0.99	0.99	0.99	0.99
-1	0.99	0.99	0.99	0.99	0.99	0.99	0.99
-2	0.99	0.99	0.99	0.99	0.99	0.99	0.99
-3	0.99	0.99	0.99	0.99	0.99	0.99	0.99
-4	0.99	0.99	0.99	0.99	0.99	0.99	0.99
-5	0.99	0.99	0.99	0.99	0.99	0.99	0.99
-6	0.98	0.97	0.99	0.99	0.98	0.99	0.99
-7	0.95	0.96	0.98	0.97	0.98	0.98	0.99
-8	0.92	0.94	0.98	0.98	0.96	0.96	0.99
-9	0.9	0.93	0.99	0.92	0.94	0.91	0.97
-10	0.78	0.75	0.94	0.84	0.9	0.82	0.94
-11	0.62	0.7	0.9	0.78	0.78	0.72	0.84
-12	0.58	0.59	0.77	0.67	0.72	0.66	0.77
-13	0.53	0.52	0.69	0.63	0.64	0.6	0.67
-14	0.5	0.52	0.64	0.62	0.57	0.55	0.59
-15	0.51	0.52	0.57	0.57	0.58	0.56	0.59
-16	0.51	0.52	0.57	0.53	0.5	0.53	0.53
-17	0.5	0.49	0.5	0.51	0.53	0.53	0.52
-18	0.51	0.51	0.51	0.5	0.52	0.51	0.52
-19	0.5	0.5	0.5	0.49	0.52	0.5	0.5
-20	0.51	0.51	0.52	0.49	0.51	0.51	0.49


5	0.99	0.99	0.99	0.99	0.99	0.99	0.99
4	0.99	0.99	0.99	0.99	0.99	0.99	0.99
3	0.99	0.99	0.99	0.99	0.99	0.99	0.99
2	0.99	0.99	0.99	0.99	0.99	0.99	0.99
1	0.99	0.99	0.99	0.99	0.99	0.99	0.99
0	0.99	0.99	0.99	0.99	0.99	0.99	0.99
-1	0.99	0.99	0.99	0.99	0.99	0.99	0.99
-2	0.99	0.99	0.99	0.99	0.99	0.99	0.99
-3	0.99	0.99	0.99	0.99	0.99	0.99	0.99
-4	0.99	0.99	0.98	0.99	0.99	0.99	0.99
-5	0.96	0.97	0.99	0.99	0.99	0.99	0.99
-6	0.93	0.95	0.98	0.99	0.99	0.99	0.99
-7	0.88	0.94	0.96	0.98	0.98	0.99	0.99
-8	0.83	0.89	0.95	0.97	0.98	0.98	0.98
-9	0.83	0.86	0.92	0.97	0.96	0.94	0.95
-10	0.78	0.82	0.87	0.91	0.9	0.92	0.9
-11	0.8	0.8	0.82	0.82	0.83	0.84	0.83
-12	0.69	0.75	0.76	0.78	0.72	0.73	0.75
-13	0.68	0.7	0.7	0.73	0.67	0.66	0.69
-14	0.62	0.69	0.69	0.69	0.59	0.69	0.62
-15	0.59	0.67	0.65	0.61	0.59	0.58	0.61
-16	0.65	0.62	0.61	0.57	0.55	0.56	0.58
-17	0.58	0.6	0.61	0.53	0.52	0.54	0.58
-18	0.56	0.58	0.52	0.5	0.53	0.52	0.53
-19	0.57	0.53	0.54	0.55	0.51	0.54	0.54
-20	0.5	0.51	0.5	0.51	0.52	0.53	0.51


5	1	1	1	1	1	1	1
4	1	1	1	1	1	1	1
3	1	1	1	1	1	1	1
2	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1
-1	1	1	1	1	1	1	1
-2	1	1	1	1	1	1	1
-3	1	1	1	1	1	1	1
-4	1	1	1	1	1	1	1
-5	1	1	1	1	1	1	1
-6	0.99	0.99	0.99	0.99	0.99	0.99	0.99
-7	0.97	0.98	0.99	0.99	0.99	0.99	0.98
-8	0.94	0.96	0.98	0.97	0.99	0.99	0.99
-9	0.81	0.87	0.95	0.91	0.98	0.99	0.96
-10	0.76	0.82	0.87	0.83	0.94	0.98	0.93
-11	0.69	0.75	0.78	0.73	0.88	0.93	0.85
-12	0.66	0.61	0.69	0.68	0.78	0.85	0.82
-13	0.58	0.58	0.7	0.62	0.75	0.74	0.73
-14	0.55	0.55	0.57	0.6	0.64	0.71	0.7
-15	0.56	0.54	0.57	0.6	0.57	0.67	0.62
-16	0.49	0.54	0.53	0.53	0.58	0.61	0.62
-17	0.52	0.51	0.54	0.5	0.56	0.57	0.61
-18	0.5	0.52	0.55	0.52	0.52	0.52	0.53
-19	0.51	0.49	0.51	0.49	0.53	0.56	0.56
-20	0.52	0.51	0.53	0.52	0.55	0.53	0.53

==> figs/dists.txt <==
47.657831, -122.311806
47.658340, -122.312018
47.659202, -122.311889
47.659742, -122.311876
47.660795, -122.311937
47.661257, -122.311919
47.661494, -122.311966
47.662494, -122.311968
47.663265, -122.311978
47.664024, -122.311974
47.665075, -122.311939
47.665494, -122.311922
47.666432, -122.311950
47.667086, -122.311921
47.667805, -122.311899
47.668516, -122.311923
47.669455, -122.311889
47.670243, -122.311915
47.670680, -122.311593
47.671889, -122.311974
47.672371, -122.311917
47.673967, -122.311927
47.674290, -122.311880
47.675292, -122.311908

==> figs/gen.txt <==
5	1	1
4	1	1
3	1	1
2	1	1
1	1	1
0	1	?
-1	1	1
-2	1	1
-3	1	1
-4	1	1
-5	1	?
-6	1	1
-7	1	1
-8	1	1
-9	1	0.99
-10	1	?
-11	0.95	0.9
-12	0.88	0.78
-13	0.79	0.66
-14	0.76	0.63
-15	0.7	?
-16	0.57	0.56
-17	0.58	0.53
-18	0.56	0.51
-19	0.51	0.5
-20	0.5	0.5


5	1   1
4	1	1	1
3	1	1	1
2	1	1	0.99
1	1	1	0.99
0	?	?	?
-1	1	1	0.99
-2	1	1	0.99
-3	1	1	0.99
-4	1	1	0.99
-5	?	?	?
-6	1	1	0.98
-7	1	1	0.98
-8	1	0.99	0.98
-9	0.99	.98.	0.98
-10	?	?	
-11	0.96	0.91	0.91
-12	0.84	0.79	0.87
-13	0.75	0.69	0.77
-14	0.75	0.61	0.71
-15	?	?	
-16	0.55	0.57	0.54
-17	0.58	0.54	0.54
-18	0.55	0.53	0.52
-19	0.53	0.52	0.48
-20	0.52	0.51	0.5


5	0.99	0.99	0.98	0.99
4	0.99	0.99	0.98	0.99
3	0.99	0.99	0.99	0.99
2	0.99	0.99	0.99	0.99
1	0.99	0.99	0.99	0.99
0	?	?	?	?
-1	0.99	0.99	0.99	0.99
-2	0.99	0.99	0.98	0.99
-3	0.99	0.99	0.99	0.99
-4	0.99	0.99	0.98	0.99
-5	?	?	?	?
-6	0.99	0.99	0.97	0.96
-7	0.99	0.98	0.97	0.92
-8	0.99	0.96	0.97	0.87
-9	0.98	0.97	0.98	0.76
-10	?	?	?	?
-11	0.92	0.84	0.94	0.63
-12	0.87	0.76	0.91	0.62
-13	0.75	0.74	0.87	0.59
-14	0.79	0.67	0.79	0.58
-15	?	?	?	?
-16	0.62	0.59	0.64	0.55
-17	0.62	0.56	0.67	0.52
-18	0.59	0.56	0.59	0.51
-19	0.56	0.54	0.58	0.52
-20	0.57	0.52	0.55	0.5


5	0.99	0.99	0.98	0.99	0.99
4	0.99	0.99	0.98	0.99	0.99
3	0.99	0.99	0.99	0.99	0.99
2	0.99	0.99	0.99	0.99	0.99
1	0.99	0.99	0.98	0.99	0.99
0	?	?	?	?	?
-1	0.99	0.99	0.98	0.99	0.99
-2	0.99	0.99	0.98	0.99	0.99
-3	0.99	0.99	0.99	0.99	0.99
-4	0.99	0.99	0.98	0.99	0.99
-5	?	?	?	?	?
-6	0.99	0.99	0.97	0.97	0.99
-7	0.99	0.99	0.97	0.9	0.99
-8	0.99	0.96	0.98	0.81	0.99
-9	0.97	0.94	0.97	0.71	0.98
-10	?	?	?	?	?
-11	0.9	0.83	0.9	0.62	0.84
-12	0.84	0.73	0.86	0.58	0.78
-13	0.73	0.65	0.82	0.55	0.77
-14	0.74	0.63	0.74	0.54	0.74
-15	?	?	?	?	?
-16	0.59	0.57	0.6	0.51	0.64
-17	0.57	0.55	0.56	0.5	0.57
-18	0.56	0.53	0.54	0.51	0.51
-19	0.54	0.51	0.52	0.52	0.44
-20	0.53	0.52	0.5	0.51	0.5


5	0.97	0.97	0.97	0.97	0.97	0.97
4	0.97	0.97	0.97	0.97	0.97	0.97
3	0.97	0.97	0.97	0.97	0.97	0.96
2	0.97	0.97	0.97	0.97	0.97	0.95
1	0.97	0.97	0.97	0.97	0.97	0.95
0	?	?	?	?	?	?
-1	0.97	0.97	0.97	0.97	0.97	0.87
-2	0.97	0.97	0.96	0.97	0.97	0.84
-3	0.97	0.97	0.97	0.97	0.97	0.8
-4	0.97	0.97	0.96	0.97	0.97	0.79
-5	?	?	?	?	?	?
-6	0.97	0.97	0.96	0.92	0.97	0.66
-7	0.97	0.96	0.96	0.88	0.97	0.7
-8	0.97	0.93	0.96	0.79	0.97	0.61
-9	0.97	0.9	0.96	0.7	0.97	0.6
-10	?	?	?	?	?	?
-11	0.9	0.81	0.93	0.62	0.89	0.54
-12	0.82	0.72	0.9	0.57	0.88	0.54
-13	0.75	0.71	0.85	0.59	0.86	0.52
-14	0.7	0.63	0.81	0.56	0.81	0.56
-15	?	?	?	?	?	?
-16	0.6	0.61	0.69	0.52	0.73	0.52
-17	0.6	0.58	0.63	0.51	0.7	0.5
-18	0.53	0.54	0.61	0.51	0.63	0.53
-19	0.52	0.52	0.57	0.5	0.58	0.52
-20	0.51	0.51	0.55	0.5	0.56	0.51

==> figs/power.txt <==
1	1.334208	2.668416	5.336832	10.673664
0.9	1.2007872	2.4015744	4.8031488	9.6062976
0.8	1.0673664	2.1347328	4.2694656	8.5389312
0.7	0.9339456	1.8678912	3.7357824	7.4715648
0.6	0.8005248	1.6010496	3.2020992	6.4041984
0.5	0.667104	1.334208	2.668416	5.336832
0.4	0.5336832	1.0673664	2.1347328	4.2694656
0.3	0.4002624	0.8005248	1.6010496	3.2020992
0.2	0.2668416	0.5336832	1.0673664	2.1347328
0.1	0.1334208	0.2668416	0.5336832	1.0673664
0 0 0 0 0 

==> figs/rand1.txt <==
0.896204140937
0.868349106204
0.829585282972
0.904796829716
0.863080471776
0.91394984326
0.858165034063
0.931943270834
0.836888102794
0.877885437447
0.879201976297
0.896701654268
0.872104621523
0.783277327535
0.76102244494
0.815334627014
0.765306122449
0.785314155942
0.812113457027
0.720521798057
0.769861881714
0.752866552818
0.644424425713
0.699423128522
0.728165078455
0.649642418551
0.789433501298
0.710125376924
0.690562686688
0.626466486176
0.640034512511
0.643772563177
0.634301521438
0.558957465362
0.620840205685
0.643498205026
0.649155722326
0.650844558478
0.601846822379
0.606104978599
0.562386363636
0.505266853933
0.409403254973
0.629464837474
0.558478802993
0.460399797571
0.59649122807
0.489896907216
0.518588108979
0.495536959554
0.459113158652
0.535148734646
0.475723895876
0.473811686346
0.416809072549
0.544791181494
0.542531284651
0.493641995435
0.433135704875
0.426673393878
0.492689561374
0.498706227359
0.447945205479
0.450246132208
0.460684219953
0.423433444568
0.4304284145
0.379862700229
0.417736289382
0.423520218793
0.368317222332
0.405604418081
0.476412229196
0.383022349805
0.38566552901
0.3323986195
0.394335979404
0.420605532564
0.473031752936
0.363901345291
0.411041573536
0.356541019956
0.312980551787
0.373590225564
0.341923168695
0.516175760502
0.37673399854
0.366272046388
0.389768574909
0.334506157326
0.41358337557
0.320854271357
0.304370447451
0.303399289701
0.308522114347
0.277346884194
0.387243127836
0.286499862524
0.319955094022


==> figs/rand2.txt <==
0.879803934749
0.881347457507
0.892165057181
0.874215066482
0.887216118762
0.902337173662
0.879316512784
0.874013418201
0.887144049836
0.892945447494
0.889060150141
0.875973218393
0.900609998674
0.879212045468
0.903671881951
0.896180574407
0.882097282187
0.880227081795
0.878386170224
0.896473482317
0.88495528046
0.886503504738
0.905649600166
0.900415189873
0.902728980841
0.886534493193
0.897534938183
0.897628718849
0.895333534956
0.888891694229
0.888604264747
0.896131311776
0.884652999465
0.894672034099
0.90422342659
0.873015873016
0.90632505176
0.902165136835
0.886760001753
0.904650144299
0.876450042943
0.885789954766
0.891897408804
0.898286529638
0.877910627716
0.892802942614
0.885219196258
0.87923791175
0.882275890299
0.890692124105
0.881102339765
0.884803283901
0.879419405022
0.897479270816
0.902433067741
0.899665185556
0.898845806748
0.890963589013
0.885403962158
0.8982675329
0.872249170283
0.907398435878
0.876512975916
0.873433986508
0.880482853621
0.877544663307
0.893662887939
0.884556036043
0.880182991839
0.879832342334
0.892402170241
0.870506764871
0.879950670198
0.87354902445
0.871799698795
0.910164380071
0.88699369456
0.883754747694
0.879433562732
0.874822253822
0.869734736652
0.871000275053
0.896279283418
0.875163154951
0.882936888548
0.896269118978
0.877717918851
0.876406968778
0.873580883447
0.874996840802
0.854817922216
0.864011943679
0.870411150548
0.862746118033
0.877657580464
0.884597994628
0.883083500189
0.860454919156
0.875158813456


==> figs/rand3.txt <==
0.684160848448
0.679904887959
0.568562171824
0.502777700232
0.542743929396
0.473694327509
0.43062676454
0.278412962823
0.458444296494
0.476414241822
0.400645334767
0.318061833303
0.363469499336
0.367314248162
0.230683040516
0.341344778255
0.385729265492
0.2807704519
0.348430119478
0.342151883784
0.239669421488
0.447261146497
0.284282735893
0.225432321689
0.244899430466
0.345628004808
0.291149128974
0.282538136969
0.266048144433
0.180208962957
0.238586285916
0.208522624023
0.303311258278
0.22057828063
0.170219123506
0.30732763063
0.333263400818
0.179590066153
0.153285477637
0.187284433203
0.1784519828
0.124452856974
0.156122826489
0.274397101087
0.202546004537
0.17270563343
0.150319135079
0.1516930639
0.204422944022
0.0974765681327
0.249210903874
0.174003569304
0.148164726947
0.13736180524
0.131521399563
0.158074534161
0.168698196002
0.181434599156
0.127102803738
0.239351612347
0.182680696912
0.17022393282
0.109903811899
0.105544660367
0.167439273132
0.128022492971
0.068693477006
0.125352907962
0.156152647975
0.127127127127
0.153656532457
0.146768673243
0.168550873587
0.157121566958
0.121173469388
0.111671785871
0.0979325353645
0.143719026072
0.16053285166
0.137320044297
0.104648500114
0.15615684476
0.107752653438
0.0926677812276
0.106834443622
0.114285714286
0.0809606338203
0.0776155717762
0.0705112062453
0.146686899342
0.0532994923858
0.106030150754
0.0757615204374
0.0998175658066
0.165488347735
0.13141025641
0.0758620689655
0.0708136628714
0.124372559955

==> figs/rnn_acc_10.txt <==
	6	7	8	9	10	11	12
1	0.743125	0.670625	0.72125	0.68625	0.6625	0.58125	0.5225
2	0.8475	0.85875	0.84	0.853125	0.853125	0.82125	0.7975
3	0.8975	0.93	0.896875	0.93125	0.8875	0.91375	0.8675
4	0.911875	0.935	0.923125	0.94625	0.8725	0.91125	0.9425
5	0.92625	0.94	0.924375	0.940625	0.884375	0.91125	0.9075
6	0.931875	0.94	0.938125	0.95125	0.9125	0.9275	0.92
7	0.915625	0.93125	0.933125	0.935	0.910625	0.918125	0.9225
8	0.915	0.916875	0.91375	0.918125	0.904375	0.92375	0.9275
9	0.9	0.91	0.910625	0.905625	0.8925	0.888125	0.9225
10	0.85375	0.881875	0.889375	0.901875	0.890625	0.90375	0.9025



==> figs/rnn_acc_5.txt <==
	6	7	8	9	10	11	12
1	0.8175	0.7325	0.81375	0.765	0.73875	0.62875	0.6335
2	0.93875	0.93	0.93	0.9225	0.9025	0.87625	0.825
3	0.975	0.985	0.9775	0.99	0.95875	0.96625	0.8987
4	0.98625	0.99375	0.99375	0.99875	0.97875	0.9825	0.941
5	0.995	0.9975	0.99125	0.9975	0.9575	0.97375	0.94
6	0.9975	0.99625	0.99625	0.99875	0.97875	0.98875	0.9775
7	0.99125	0.9925	0.9975	0.99625	0.9675	0.97375	0.965
8	0.99375	0.98875	0.99875	0.9925	0.9725	0.975	0.9825
9	0.9675	0.965	0.96625	0.9625	0.96875	0.9925	0.9675
10	0.94	0.96375	0.93625	0.96	0.96625	0.965	0.9875



==> figs/rnn_acc_concurrent.txt <==
	SF8	SF10	SF12
-20	0.613	0.575	0.534
-15	0.675	0.632	0.698
-10	0.8985	0.879	0.861
-5	0.9575	0.963	0.938
0	0.99	0.98	0.9915
5	0.985	0.982	0.997


==> figs/sim100/sf10-13.txt <==
0.689861459436
0.640409267317
0.597953279503
0.598850715246
0.549254768325
0.542165423389
0.48644295302
0.540835162642
0.41460479176
0.385199182207
0.431712259372
0.446008206753
0.516947162427
0.404888814858
0.520456333596
0.340867180481
0.307945177768
0.400426098535
0.352223816356
0.38454348969
0.287584511371
0.193771183731
0.333994708995
0.301177946609
0.298428936792
0.256895903796
0.293352038033
0.235967833645
0.229524438573
0.268130921619
0.322106771766
0.217805306462
0.253478466635
0.220723362659
0.220008133388
0.176767676768
0.243615555791
0.190035896878
0.148830376314
0.224631101022
0.191420664207
0.233020102296
0.168432863733
0.224017901542
0.179057059347
0.230412371134
0.233173076923
0.0851294564186
0.242541436464
0.218394077449
0.153605015674
0.169646750981
0.161788738672
0.127083651935
0.157525898842
0.153919239905
0.168254480865
0.113241560144
0.189287485535
0.0966183574879


==> figs/sim100/sf10.txt <==
0.986605662532
0.976908718137
0.970153350333
0.959379236199
0.974984194494
0.949274360746
0.944676367684
0.939799944939
0.915940399213
0.927654279088
0.88578561398
0.882768937848
0.889825229912
0.863868743312
0.835365596388
0.832837324298
0.830584565947
0.798112165487
0.773731698093
0.783732164925
0.739179016702
0.755352241537
0.718661336085
0.703597710548
0.708036835496
0.679576951131
0.689179980313
0.650150387842
0.653786707883
0.641029970452
0.612355617781
0.652540118805
0.587899438254
0.599279689129
0.592491733126
0.589142567225
0.57144324602
0.538691429181
0.559969274663
0.54490481523
0.538408621876
0.498582565556
0.538461538462
0.544712430427
0.505361765068
0.507559116165
0.501451570335
0.487853979332
0.469345484673
0.444289109465
0.457963969116
0.439002932551
0.457290767903
0.464091732046
0.441652535841
0.430006377551
0.431339119653
0.423402868318
0.40663290312
0.414255002481


==> figs/sim100/sf11-13.txt <==
0.746422189038
0.641220504475
0.57272493602
0.575272493824
0.561011679691
0.573414829425
0.593394791014
0.38961005578
0.541032669501
0.542591684043
0.53401496926
0.526465028355
0.376546402005
0.528762274011
0.464891151207
0.511824084167
0.52226861517
0.530248923432
0.400769622545
0.437679460885
0.501643335362
0.384600651216
0.291768707483
0.45198721512
0.354309464781
0.382532619353
0.328501285948
0.428838342811
0.322748219522
0.377816441931
0.296226245159
0.368343195266
0.346219442865
0.324153587997
0.363480194018
0.315708576698
0.382171038601
0.211462450593
0.359472049689
0.24065633546
0.271616541353
0.334949733885
0.281544957774
0.315531540588
0.438749683624
0.240580085459
0.310582423297
0.320209973753
0.237783159994
0.25431464841
0.246991488113
0.30269058296
0.270202020202
0.231441717791
0.234203615016
0.255346518733
0.282683205484
0.219897027072
0.253907549052
0.282138024357


==> figs/sim100/sf11.txt <==
0.994417808219
0.987479060601
0.995623040167
0.98354898111
0.977143197274
0.979199518081
0.985294419263
0.960924575343
0.964268028877
0.944429988146
0.961466552587
0.96096126893
0.93338797407
0.940908911126
0.931277607883
0.938910841622
0.92772483189
0.943292403322
0.904319183977
0.882201351506
0.914218704192
0.880542254835
0.868597899132
0.873170399619
0.85984038763
0.850571366184
0.841465268278
0.839770764641
0.819801026958
0.792676851544
0.801140851251
0.801140851251
0.77896760022
0.790613718412
0.779204233634
0.76897689769
0.770982096657
0.751425804369
0.74875759249
0.736765853115
0.737253529343
0.720962517353
0.720431381844
0.704686337714
0.693238522954
0.693943298969
0.702790818988
0.67365309687
0.689207650273
0.652687869406
0.675
0.671056439942
0.63963963964
0.634028407374
0.637795275591
0.635109717868
0.626299792033
0.610748926697
0.604314122009
0.60178896803


==> figs/sim100/sf12-13.txt <==
0.645310554545
0.568210319286
0.584779064175
0.59535383142
0.496711805678
0.557344508161
0.554100305755
0.649412182021
0.531724907702
0.505227911678
0.605071967101
0.512328362616
0.629180880681
0.462806026365
0.453481515083
0.529750756375
0.475351932429
0.47588962687
0.498194742187
0.474171164225
0.470606512553
0.521303258145
0.552636896343
0.517370164189
0.422272429123
0.533735393894
0.516640378549
0.511681474169
0.415314013767
0.448393891522
0.38766038766
0.494684293242
0.399654643131
0.414487117161
0.473572938689
0.376838810642
0.462048321574
0.565065882609
0.437340153453
0.498843930636
0.480079217148
0.399231531978
0.497912573674
0.436005976096
0.333634136909
0.510542962572
0.351214978091
0.444751000138
0.483556298774
0.390366642703
0.401844532279
0.458063544647
0.466839062975
0.279583268543
0.36773187841
0.273877292853
0.440468337731
0.436787391013
0.381546134663
0.32602739726


==> figs/sim100/sf12.txt <==
0.999499951452
0.98925377678
0.998758059675
0.993335177355
0.986332864989
0.987179004443
0.97920284728
0.992889557599
0.977347599989
0.973848218279
0.972205024602
0.983031593894
0.961022679786
0.967031160076
0.974153846154
0.957533668059
0.966544227142
0.962897434563
0.98326290951
0.96221502141
0.938952606347
0.976783691959
0.965322527071
0.943041487443
0.963209754023
0.941579978893
0.928718143781
0.939856300961
0.950568462679
0.917341837614
0.934847949081
0.936002925581
0.927611657835
0.917266532297
0.917069322552
0.920779089716
0.916764236296
0.916560238399
0.908086610694
0.873012267151
0.899082568807
0.901489668429
0.886275973622
0.888724584104
0.87164556962
0.871439770055
0.867377848018
0.860170063436
0.869876473891
0.857949731714
0.864236968201
0.85697346969
0.852358065485
0.853802051901
0.870593692022
0.824786324786
0.815000809979
0.843054427295
0.843786982249
0.792959626293


==> figs/sim100/sf6-13.txt <==
0.617236222607
0.45312489061
0.322854996243
0.19422987436
0.1702531137
0.108589920343
0.115743974852
0.10262813064
0.09032400022
0.0739497323292
0.0694467519522
0.0746911806952
0.0534300274402
0.0410535117057
0.0596210672693
0.0453922171261
0.044651816175
0.0410797493439
0.0361607893704
0.0847279110591
0.034682437011
0.0476160602258
0.0337454059472
0.0638866064092
0.0294995993882
0.0324985092427
0.0244525265031
0.032132347093
0.0309459912781
0.035267933573
0.0341111506947
0.0196958592891
0.0254349470499
0.0151783954268
0.0385848867509
0.0538835453511
0.0220287422637
0.0266143106457
0.0231129968736
0.0235555555556
0.0215633423181
0.0161018985821
0.0330995447275
0.0184673366834
0.0208920789541
0.0178479048112
0.00788032589822
0.0195462001093
0.0137452175145
0.0173900749328
0.0185959348422
0.0251064454559
0.0152914458743
0.0177416929785
0.0246741154562
0.00825396825397
0.0154738878143
0.0142116702892
0.0238055601798
0.0118463360975


==> figs/sim100/sf6.txt <==
0.877244442937
0.721364402021
0.566311851498
0.480875905878
0.389178172072
0.365339735733
0.322976176596
0.275263018301
0.248848843866
0.226975241596
0.214300967024
0.19553464157
0.197816058815
0.175452246645
0.16454860538
0.158867375292
0.149666303782
0.140020060181
0.132099485602
0.128403177212
0.123791326501
0.123098454424
0.112097387776
0.109714741672
0.100924974306
0.0983164492384
0.0922417681552
0.0897304942249
0.0877460827642
0.0843892339545
0.0815903197926
0.0802392002856
0.0841593245228
0.0824034334764
0.0767898383372
0.070968999805
0.0707395498392
0.0683378406491
0.0695548057037
0.0638771422212
0.0637037037037
0.0653134328358
0.0665958200496
0.0627906976744
0.0588970864074
0.0550153531218
0.0555997876858
0.0634288747346
0.0550744248985
0.047813247082
0.0551948051948
0.0481114462157
0.0528607899084
0.0479671082686
0.0596764346764
0.0527301092044
0.0438429882874
0.0413726747915
0.0509335080249
0.039753825682


==> figs/sim100/sf7-13.txt <==
0.661940810298
0.475667189953
0.329881183472
0.354493282901
0.293660258551
0.261754043241
0.211863854558
0.151577537454
0.195246042856
0.128158571645
0.107399437179
0.102505286549
0.10567841735
0.0766110483837
0.109411970905
0.0912384716733
0.0839736281168
0.0690052356021
0.15299225147
0.0810920238302
0.0722854694577
0.0582094273964
0.0760768721007
0.0624567234455
0.0688851671157
0.0737306513123
0.0488109161793
0.0578432165682
0.0506950803296
0.0453604691273
0.0379701599214
0.0315547378105
0.0288140444614
0.0400384985563
0.0397556579211
0.0438820287784
0.042042042042
0.0422550278134
0.0290308173292
0.0378390699795
0.040849483579
0.0348390197021
0.0263059000376
0.0316081098098
0.0287393025929
0.065614080497
0.0358925920928
0.0370519532823
0.0190743338008
0.0376044568245
0.04789187601
0.0268328445748
0.0268661273088
0.0259720301214
0.04046692607
0.0395706504326
0.0224809962801
0.0212210251388
0.0205258693808
0.0317885226702


==> figs/sim100/sf7.txt <==
0.957184636605
0.864940975038
0.751996488207
0.695182945805
0.592588960493
0.566960382054
0.513798527898
0.461097279033
0.405571446338
0.384872265821
0.372901752654
0.325599355315
0.314398037943
0.282796666536
0.281526021149
0.268245724008
0.266364836823
0.234261866452
0.227991452991
0.221041504395
0.211363502964
0.199470214994
0.19552171388
0.177882384141
0.165278263913
0.176282284467
0.159773032701
0.16337940674
0.152550607287
0.152372262774
0.14415742025
0.142525035765
0.14709317998
0.139152494597
0.136515092121
0.12745970533
0.124547429399
0.117924034739
0.123018042646
0.131541099679
0.1221304987
0.11867181106
0.107332368548
0.113771712159
0.104427632395
0.0985311321981
0.095859997388
0.0999193114578
0.0926698049765
0.0896127498951
0.0984673221515
0.0948521686928
0.0928456001175
0.0927912951489
0.0830661169644
0.0891799189273
0.0914149443561
0.0782193958665
0.0920314253648
0.0802675585284


==> figs/sim100/sf8-13.txt <==
0.754687355685
0.545761390654
0.491968977793
0.465263465809
0.397596418956
0.273401604236
0.282528619009
0.284312271334
0.260113536155
0.37451379331
0.203307812137
0.198824928811
0.192472993379
0.189773721715
0.133696336963
0.131802438677
0.180275138559
0.168964261562
0.109358393466
0.143892037156
0.118632666789
0.10174585918
0.0846413669779
0.101585762759
0.0860917537747
0.0982550737662
0.105366698143
0.0819286871961
0.0820092684542
0.107852252557
0.0676354029062
0.0830540037244
0.0702113790856
0.0817506989299
0.0802144446692
0.0641065345308
0.052253014597
0.0915103545484
0.0675449369208
0.0933909680355
0.0554701360142
0.0715141351222
0.0659394533644
0.0688496015936
0.063400943998
0.0388524379262
0.0495062897335
0.0686729418003
0.0550549141087
0.0706828442438
0.0388840705406
0.0610843197428
0.0407637520836
0.0360430644406
0.0412240367845
0.0369544440905
0.0579238529125
0.0340871845297
0.0665446681085
0.0254366627099


==> figs/sim100/sf8.txt <==
0.962187657564
0.934171869262
0.910518213596
0.841439348662
0.80723533785
0.761336193066
0.713001410216
0.665613949247
0.620448529045
0.599572210339
0.554383067229
0.526233749005
0.50164360799
0.446665099146
0.432525083612
0.427873295126
0.403916017929
0.389529680819
0.371124603729
0.370046006319
0.348289597001
0.329932592458
0.307407879638
0.306843267108
0.313718711105
0.271541040968
0.273665831625
0.278729174738
0.280353200883
0.259802306425
0.237279468167
0.238744394619
0.227865796831
0.229768509661
0.228568629372
0.220447926082
0.210657525709
0.205073771362
0.20725667528
0.206150726597
0.181228273465
0.190365371189
0.199646017699
0.180889861415
0.17585008687
0.180604982206
0.172436063033
0.179947916667
0.177325186694
0.162169603524
0.170278637771
0.163360560093
0.167301494287
0.150835465904
0.154794942954
0.146488916447
0.159736387886
0.152490789684
0.145559210526
0.134178905207


==> figs/sim100/sf9-13.txt <==
0.748113473333
0.509187107604
0.69049720506
0.54417114035
0.46355905719
0.455752466711
0.494711059089
0.467858102004
0.28771703096
0.337474182967
0.36423490488
0.24963625782
0.239140606722
0.281631646038
0.246459428164
0.325987101564
0.224157189277
0.29280902397
0.135444101989
0.230822994933
0.151219212579
0.191321118611
0.219196192491
0.175249226538
0.189101873788
0.116175908222
0.167907869482
0.117117117117
0.1049055353
0.129131175468
0.15423236149
0.165314863756
0.171209540034
0.121271393643
0.116723686859
0.112596401028
0.103845750812
0.163812033377
0.145779476228
0.127412683824
0.127367809413
0.100858369099
0.108485367944
0.127528809219
0.0960631927634
0.0971560931669
0.0995937622854
0.107734056988
0.106609513274
0.0742159784305
0.0676244376723
0.118804556887
0.0662470023981
0.0806596701649
0.0711917916338
0.0840151038389
0.105941887039
0.0855826201448
0.0871658641873
0.0879661016949


==> figs/sim100/sf9.txt <==
0.985793391292
0.960919701377
0.956885528676
0.930932986515
0.905245226773
0.898796112587
0.85999603725
0.850378231907
0.816317286156
0.756228899863
0.73290677547
0.710748226476
0.681071078698
0.686241213174
0.664839303649
0.601351655778
0.617772968904
0.592384270781
0.563453373172
0.527626633758
0.541243728853
0.506089309878
0.491037172149
0.481414627624
0.47397991432
0.450079930243
0.429598244685
0.432511458827
0.417456685191
0.394943914281
0.405091406117
0.386216216216
0.418047714442
0.359860941464
0.37876402283
0.370048019208
0.366369139222
0.330309104336
0.330554352534
0.342441604231
0.317587125159
0.310369487485
0.316809320019
0.311539879562
0.297975915962
0.302498398463
0.308728308728
0.279307103532
0.274496461622
0.281798715203
0.266429587482
0.266890412958
0.27027027027
0.261508176863
0.262868489384
0.259514487079
0.244522070499
0.250814332248
0.247064579256
0.234741784038


==> figs/sim1000/sf10-13.txt <==
0.713235485521
0.649126590636
0.634073805615
0.579690239346
0.570421767179
0.567688532155
0.551060552146
0.542401956494
0.546161814234
0.556823776096
0.534582681587
0.50499629635
0.512455085615
0.534899994169
0.522279769711
0.52406256172
0.523397305841
0.541094331433
0.498671720428
0.517128969691
0.512673072095
0.543548933072
0.539033828652
0.525271970584
0.518695645882
0.517512040939
0.540485956239
0.539488329328
0.516824812942
0.527535232513
0.527685990898
0.48547576533
0.496640880438
0.503131951762
0.500593877571
0.497195723092
0.493791583676
0.529168795313
0.493694374382
0.507411838432
0.499676535281
0.505816458423
0.49291473247
0.525367039134
0.476718090768
0.508258698685
0.49402321264
0.511831261729
0.511462132664
0.512114176649
0.492779414768
0.522428137518
0.458071970948
0.500435493483
0.506840189015
0.494261425699
0.508451656525
0.510057447478
0.496793307186
0.446337827766


==> figs/sim1000/sf10.txt <==
0.998748901141
0.998652497567
0.998421316323
0.995983063728
0.996566351108
0.994877153415
0.996777095787
0.995618502088
0.994114540682
0.995396180472
0.991614281848
0.992285946032
0.992055329871
0.992390854847
0.991318908542
0.986524896406
0.986867015987
0.986753059027
0.985876612955
0.983360943011
0.98644169753
0.984159537843
0.981435282683
0.983434048061
0.980967886818
0.979489559838
0.97943218046
0.980377998242
0.979854536589
0.976576485291
0.978355765733
0.981255269153
0.97822846311
0.979060811642
0.973789335579
0.973839849821
0.973781955511
0.971307594923
0.969560315671
0.969944990089
0.973148052603
0.975832086761
0.968163314176
0.971187943262
0.968808812828
0.965643920484
0.970464524466
0.967382284445
0.972288875787
0.966273469673
0.96524695573
0.962717996961
0.961781268524
0.963504196643
0.961348834378
0.955840698376
0.956858177641
0.96060311284
0.956734411542
0.959452466405


==> figs/sim1000/sf11-13.txt <==
0.676111680464
0.588880159828
0.585482672522
0.583193640611
0.540323575381
0.573474979382
0.542960874937
0.548088488568
0.555228338427
0.533583628251
0.539992141612
0.519167879901
0.548265433475
0.519436655087
0.530525977131
0.53653391111
0.523138438325
0.529466994844
0.505698181288
0.505722985222
0.534487307714
0.498555418799
0.512837982259
0.515802393372
0.511542676333
0.497906884441
0.499224044483
0.512420622369
0.480911164788
0.510753659859
0.504793816736
0.512092390063
0.508103045383
0.521972394284
0.502384418453
0.530176728982
0.502458981642
0.493540950807
0.540621192986
0.525476285829
0.478458236074
0.518860377088
0.498115839186
0.541944340447
0.515442014053
0.502314663885
0.516380949812
0.497263198227
0.514790109418
0.495769546394
0.527959121636
0.494597271289
0.494819395219
0.514029576278
0.505558150397
0.525121118259
0.51518721756
0.47739788894
0.528725299239
0.492032108154


==> figs/sim1000/sf11.txt <==
0.998831750806
0.99978795757
0.998387255476
0.997273686893
0.997098268206
0.99648430086
0.996708185781
0.995867663071
0.996607748153
0.995264700362
0.996441258684
0.99482059906
0.994494780236
0.994365938117
0.993269600102
0.994798415881
0.993219407819
0.994756775468
0.991960922344
0.992675811557
0.991551824592
0.993139010952
0.989581225316
0.990134486784
0.989971689742
0.991578962798
0.98647820859
0.986745631099
0.986391557211
0.985264313461
0.988668407311
0.98661890497
0.987729037879
0.987323862876
0.985523287135
0.9851036792
0.987493372423
0.985523101434
0.982696656216
0.986658553625
0.982813060224
0.982552660101
0.983369208384
0.980627124489
0.984155305648
0.979375314992
0.98212779418
0.979022389565
0.981515661102
0.980230156388
0.978297616319
0.982430390048
0.978550295858
0.980028573577
0.975810538926
0.980375626434
0.978675591681
0.978179216598
0.975556360284
0.977179990932


==> figs/sim1000/sf12-13.txt <==
0.609642859767
0.587296333373
0.541159533157
0.564772335439
0.54634913048
0.56748145196
0.533649363297
0.494609349673
0.541121364213
0.508258498535
0.504844316756
0.521426855189
0.538720418458
0.541875398969
0.506816461062
0.518730754426
0.518275791832
0.536383617455
0.528768267695
0.509338212653
0.496722003551
0.529639476073
0.511835274498
0.473421786529
0.484565260317
0.521763210804
0.511147062305
0.524915430653
0.518958782328
0.490224380003
0.490173431107
0.520504498507
0.496359988535
0.535550011694
0.491938250429
0.502255951762
0.530347051499
0.529694517852
0.524019219835
0.494952044422
0.511825177701
0.497050590483
0.499351316949
0.521969402226
0.525430712575
0.536293007769
0.504353434376
0.516373004174
0.48264160429
0.508546031383
0.527378106209
0.509488791365
0.490988059747
0.485962444186
0.505086286619
0.473434791597
0.503144959172
0.512621295568
0.498690791903
0.499135791906


==> figs/sim1000/sf12.txt <==
0.999795887767
0.999795320992
0.998666802446
0.99961797066
0.999139486114
0.998703860137
0.997756271801
0.997797143314
0.997854895734
0.997777293788
0.999559323251
0.997554124683
0.996521453582
0.998593755125
0.996408692537
0.994676650656
0.998102410678
0.996633907529
0.995332702964
0.994164187023
0.995766965398
0.99564544959
0.994789639958
0.994703273088
0.995718854847
0.996550288467
0.99492244986
0.996600647952
0.995808146525
0.993806934175
0.995755771974
0.993874579048
0.991677008202
0.996174615288
0.993291188234
0.990749428851
0.993502062754
0.992299728226
0.989866051823
0.992981105589
0.992253652182
0.989981385533
0.992726698723
0.990340380681
0.98927613941
0.989649052351
0.989478024902
0.989226834975
0.991005588894
0.991802816107
0.987093234776
0.988841618701
0.991228070175
0.988868021688
0.990524849048
0.988729427669
0.988245565814
0.990093153926
0.9894114138
0.990618315339


==> figs/sim1000/sf6-13.txt <==
0.747767522348
0.661850123346
0.6300830706
0.58013679016
0.557646197315
0.56175977733
0.513828991255
0.489237452333
0.455502768784
0.491782831106
0.43045797339
0.420085808605
0.431806518577
0.390844004825
0.347006033116
0.382934243756
0.345980726523
0.306486915147
0.29773233728
0.329980088905
0.2992414526
0.318764936431
0.243692062332
0.246851158898
0.239879940694
0.257203244261
0.22782146933
0.252628194824
0.211276373234
0.208419944971
0.256115323841
0.238716971498
0.213489288306
0.204588092345
0.219567645182
0.195505917585
0.194014077065
0.162016093954
0.185277014932
0.175935761688
0.174399850401
0.177957002076
0.153222369687
0.174935082684
0.164651661581
0.156382410075
0.169598629073
0.181887232628
0.162805251154
0.148462955093
0.145343537956
0.151739539257
0.140255334345
0.148872456151
0.135668076636
0.14094109047
0.128761764281
0.139115078976
0.144699377566
0.122702501439


==> figs/sim1000/sf6.txt <==
0.991838324209
0.983421221419
0.973564083733
0.969155123449
0.951211465243
0.946197856061
0.934609340466
0.917339195643
0.902417975002
0.890182134096
0.866659921015
0.853528917963
0.840614875029
0.822518564597
0.810289268115
0.788151392432
0.765784712157
0.747072200683
0.732986590129
0.718430891133
0.702215662482
0.682332969713
0.669060190074
0.650683831598
0.653628766601
0.634672414541
0.620342682854
0.603988936025
0.600215812276
0.592517906152
0.569464319581
0.558544529081
0.55028865485
0.547544023997
0.528143062182
0.524465562927
0.506597825752
0.503605225208
0.485897463713
0.488028396977
0.475987695416
0.471109138064
0.46387682116
0.454794587585
0.444326881185
0.4395825123
0.434570376059
0.439762009578
0.424989150483
0.412412621494
0.40722600795
0.402118998816
0.395113484253
0.396690491921
0.382901810542
0.382313706025
0.375927856218
0.363455149502
0.367978994064
0.366935617208


==> figs/sim1000/sf7-13.txt <==
0.730906034478
0.673194310646
0.584452240641
0.587735570611
0.572153714585
0.574184035388
0.568273775266
0.539070305581
0.543491835695
0.524812279986
0.492377750266
0.509995171415
0.507986434213
0.481998560877
0.490713811143
0.468599983156
0.470401423396
0.47660430624
0.437531401313
0.409756837841
0.38531449324
0.374266552239
0.381987350443
0.3788956851
0.385617059238
0.361182538608
0.361819701566
0.394159355847
0.370591642532
0.32491972733
0.381596631924
0.316304477777
0.310459466371
0.349338806172
0.298691047162
0.30179981314
0.29818978779
0.292115681262
0.282078072203
0.286578720312
0.268707839642
0.275438115775
0.276478359797
0.261824324324
0.254415556097
0.262921641548
0.258545182653
0.230731494604
0.262649506697
0.250059846511
0.251638025174
0.251005262847
0.23554574928
0.239955971381
0.227211516137
0.20721729123
0.20519384338
0.216720739521
0.233872980483
0.21467230943


==> figs/sim1000/sf7.txt <==
0.99481799968
0.990375039427
0.985150870291
0.982164315416
0.979270995756
0.973867928319
0.965624853623
0.962708502632
0.958960950235
0.954166921976
0.946293978499
0.945747172589
0.93759411865
0.927370819781
0.918409473627
0.90852178869
0.904953555994
0.890468109888
0.885481542369
0.871090872564
0.861810846892
0.852160774016
0.843660501763
0.83106462148
0.831700004164
0.820006642887
0.808592637025
0.805463647051
0.787829568937
0.779862356621
0.774045576895
0.765007751109
0.751314835382
0.744103996076
0.732338906777
0.717494751575
0.718380209889
0.699673846284
0.693216039722
0.695125062393
0.682815012488
0.674431082547
0.667867796206
0.659918635011
0.651818819521
0.639610015738
0.644219449023
0.628754820716
0.622164561284
0.612588209146
0.603559456849
0.605428909884
0.591666050979
0.581974712402
0.587661392841
0.573447378208
0.569519945481
0.564527606171
0.558998689471
0.546337717834


==> figs/sim1000/sf8-13.txt <==
0.73278870435
0.651762129261
0.605902481653
0.585669351354
0.573760432807
0.571639259501
0.547978153578
0.553074849781
0.552084420256
0.521133830862
0.543381540542
0.53158631755
0.531287516749
0.527606651727
0.53989487296
0.536529487035
0.512570505653
0.516352944265
0.50262867241
0.495364952085
0.497931647017
0.4622410522
0.478675350421
0.445166130612
0.460183354305
0.460610091469
0.442929041879
0.451304333858
0.42177601292
0.435795518231
0.447321349509
0.423105721643
0.434145557048
0.408762751001
0.406472179483
0.413944317213
0.374748693205
0.400896295168
0.372337709903
0.38007493188
0.381370908282
0.391184377257
0.404065546567
0.357434737513
0.340909669697
0.372136781174
0.386115610313
0.374273915104
0.346708507671
0.371365544724
0.361332107878
0.306026116111
0.329877700652
0.331691977297
0.344517312115
0.34064171972
0.322120710971
0.328406954112
0.30419323607
0.311235076023


==> figs/sim1000/sf8.txt <==
0.997727645811
0.99327046721
0.993142322492
0.992622503055
0.987550418974
0.983070642205
0.984924357922
0.980011843504
0.977304718962
0.977650998664
0.973198451125
0.967723995605
0.964911580521
0.96897579056
0.963886909005
0.957894830723
0.953186753606
0.949747408937
0.947514089911
0.94644139905
0.942334163128
0.934503225174
0.942443281424
0.925428744726
0.927723096427
0.921065811153
0.926942694269
0.920263396062
0.902336771972
0.906035957118
0.899172368512
0.894592166247
0.89124858648
0.890399151306
0.879911304754
0.876754315212
0.866744491162
0.862522446393
0.86282392568
0.853717266981
0.850821917808
0.844458526968
0.834312685491
0.837305118422
0.821271255569
0.820777070064
0.818738223637
0.816910218531
0.805246922006
0.809323737815
0.804071893487
0.794389691346
0.795240893067
0.78285054576
0.776191350657
0.769388867264
0.765645361218
0.768701150717
0.759553146049
0.755624875556


==> figs/sim1000/sf9-13.txt <==
0.731411794335
0.665943195733
0.612640853931
0.584451411674
0.593346805282
0.563156966963
0.552478079749
0.56672467666
0.515627123439
0.532335921988
0.512683449313
0.504882050244
0.522124134184
0.532299280671
0.508940480991
0.545279175428
0.510771997303
0.527502770498
0.522393365587
0.534763266419
0.490045622952
0.499815161829
0.517660498665
0.496747815101
0.557061021889
0.522042144222
0.514068700927
0.461645600193
0.484659571995
0.470583137625
0.511017950244
0.501090482561
0.478080546485
0.472162283004
0.49739401322
0.474650764501
0.479724357275
0.47472379588
0.510408549482
0.488980512307
0.442747734581
0.457983092941
0.48315563994
0.477211230544
0.475976455266
0.477979950922
0.448261616983
0.435383372362
0.461859603528
0.465851975953
0.46999123097
0.45020077967
0.444134956647
0.47157175259
0.433466893251
0.403065925338
0.413421491889
0.442626709244
0.484451199145
0.430914385953


==> figs/sim1000/sf9.txt <==
0.998595086697
0.995605763163
0.994710957082
0.995909261646
0.992453851582
0.993493329901
0.992771451588
0.990897776415
0.987489869445
0.989775827638
0.985138647243
0.983678155517
0.985638022825
0.977733853137
0.976593949519
0.978806127745
0.976641046451
0.976027483898
0.976588770672
0.969434777994
0.971068214395
0.968516663491
0.969064410572
0.965165897414
0.96838403425
0.964208479078
0.961491534615
0.961722265322
0.965659707877
0.957274179653
0.958875854067
0.956394983764
0.949870616088
0.950266547779
0.948961204671
0.948927025697
0.948330839482
0.94759323321
0.93927986374
0.940370345611
0.936398344802
0.936587494398
0.934125579838
0.923925838729
0.935649951772
0.922817452654
0.928510682838
0.91971165463
0.916046076275
0.912460055058
0.919328349756
0.909534496489
0.909533145628
0.902521765236
0.908041947383
0.894740925808
0.897218766944
0.895644094135
0.895190189697
0.884689140089


==> figs/speeds.txt <==
0.0 37
0.0365306472135 37
0.0947965560407 37
0.132064411093 21
0.204863185752 37
0.236748576427 37
0.25317345394 37
0.32223838683 37
0.375501092476 37
0.427923687769 21
0.50050015246 37
0.52943654748 12
0.594249936372 37
0.639416984378 37
0.689081279312 12
0.738208271223 37
0.803069603913 7
0.857515489415 7
0.887746849401 3
0.971248402023 2
1.00452980454 3
1.11479282051 1
1.13709870944 3
1.20632756037 1



0.0 9.38
0.0365306472135 9.38
0.0947965560407 9.38
0.132064411093 9.38
0.204863185752 9.38
0.236748576427 9.38
0.25317345394 9.38
0.32223838683 9.38
0.375501092476 9.38
0.427923687769 9.38
0.50050015246 9.38
0.52943654748 9.38
0.594249936372 9.38
0.639416984378 9.38
0.689081279312 9.38
0.738208271223 9.38
0.803069603913 9.38
0.857515489415 9.38
0.887746849401 9.38
0.971248402023 9.38
1.00452980454 9.38
1.11479282051 9.38
1.13709870944 9.38
1.20632756037 9.38


